Effect of Haptic Assistance Strategy on Mental Engagement in Fine Motor Tasks

This study investigates the effect of haptic control strategies on a subject's mental engagement during a fine motor handwriting rehabilitation task. The considered control strategies include an error-reduction (ER) and an error-augmentation (EA), which are tested on both dominant and non-dominant hand. A non-invasive brain-computer interface is used to monitor the electroencephalogram (EEG) activities of the subjects and evaluate the subject's mental engagement using the power of multiple frequency bands (theta, alpha, and beta). Statistical analysis of the effect of the control strategy on mental engagement revealed that the choice of the haptic control strategy has a significant effect (p < 0.001) on mental engagement depending on the type of hand (dominant or non-dominant). Among the evaluated strategies, EA is shown to be more mentally engaging when compared with the ER under the non-dominant hand.

==> Aim.txt <==
Aim: Investigate whether error augmentation or error reduction strategies evoke more mental engagement in fine motor tasks? Does the choice of strategy depend on the dominant or non-dominant hand?

Innovation: Mental engagement quantified using Electroencephalogram (EEG) has been used to study the effect of two control strategies during fine motor rehabilitation tasks.

Conclusion: Under non-dominant hand, error augmentation strategy is more engaging than error reduction and no force strategy. Under dominant hand, no significant effect (different control strategy) is observed.

Free statement: 

==> comments.txt <==
%\add{Add a review paper on clinical success or more stand alone ref}. \add{X et al. also demonstrated that .... A comprehensive review of the clinical implementation of haptic-based rehabilitation system can be found in []}.

%\add{Although, there is a general acceptance that in the presence of subject's engagement, the haptic-based system is an effective approach}
    
%% [ET]No flow between the paragraphs
%Haptic systems utilize different control strategies to deliver the required therapy goals that can be divided into three main categories: 
%\del{The overall control strategies implemented in these haptic systems can be divided into three main categories \cite{Marchal-Crespo2009}:(1) \textit{Assistive strategies}: These strategies decreases the task difficulty (e.g. minimizing the trajectory tracking error) in order to assist the patient to better perform the rehabilitation tasks. (2) \textit{Challenge-based strategies}: The systems in this category increase the task difficulty (e.g. increase force or trajectory tracking error) to evoke a higher voluntary involvement of the patient to accomplish a goal. (3) \textit{Assist-as-needed strategies}: In this approach the assistance level is adaptively changed with respect to the physical or cognitive performance of the patient. Notably, the "assist-as-needed" strategy aligns with the motor learning principle realized by \cite{Hasson2012} which states that humans initially use “model-free” control, but once the dynamics are learned, they switch to “model-based” control strategy. Marchal-Crespo and Reinkensmeyer's work \cite{Marchal-Crespo2009} encompasses a scoping review of different control strategies used in motor rehabilitation.} 

%\del{Although assistive strategy is widely used in rehabilitation to improve the patient performance during assisted training, it may hinder the patient's ability to learn the desired skills for successful task completion in the absence of haptic system which reflects the long standing hypothesis in motor learning called as Guidance hypothesis \cite{schmidt1989summary}. Consequently, researchers have investigated challenge based robotic rehabilitation \cite{abdollahi2014error, li2018effects, marchal2017effect} operating on motor learning hypothesis which states that error is fundamental neural signal that drives the motor learning \cite{marchal2014learning, albert2016neural, schmidt2018motor}. However, there is no widely accepted robotic control strategy for the motor rehabilitation.}


%This is important because the engagement of subjects is a key factor in the rehabilitation process.
%There was a significant difference between the engagement of dominant and non-dominant hand. Since, ${\beta_{avg}}/({\Alpha_{avg}+\theta_{avg}})$ index did not capture any significant difference, it was dropped from further analysis as a measure of engagement. Further within the dominant hand (irrespective of the engagement index i.e., ${\beta_{avg}}/{\Alpha_{avg}}$ or $1/{\Alpha_{avg}}$), there was a significant difference between engagement during Error-reduction and EA control strategies. Also, on the non-dominant hand, there was a significant effect of Error-reduction and EA mode engagement when compared with the engagement for the Free mode. This trend is attributed to the different dynamical model utilized by the dominant and non-dominant hand. The dominant hand has evolved to control the inter-segment dynamics during tracing while the non-dominant hand is specialized in providing stability. As a result, the type of control strategy has more influence on the dominant hand and the magnitude of control strategy has more influence on the non-dominant hand.

%Using the average from these sites, three engagement indices were calculated: ${\beta_{avg}}/({\Alpha_{avg}+\theta_{avg}})$, ${\beta_{avg}}/{\Alpha_{avg}}$, and ${1}/{\Alpha_{avg}}$. Considering these indices as measures of engagement, 

% An experiment was designed where the subjects draw a single stroke figure in virtual reality using a haptic device.
% % using their dominant and non-dominant hand. 
% During the execution of the stroke, a force was applied to the subject's hand depending on the error between the baseline stroke and current position. Three types of haptic control strategies have been implemented namely Free mode, Error-reduction mode, and EA mode. %In Free mode, no force is applied to the subject's hand and this trial can be used as a baseline control strategy. In the Error-reduction strategy, the controller tries to minimize the error between the baseline stroke and the current point of the pen, thus decreasing the effort required by the user for fine motor control. However, this may lead to an increase in the distraction of the subject as the required effort is less. In EA controller strategy, the controller tries to increase the error, thus requiring more effort from the subject and in turn higher level of engagement. 

% Further, even $\alpha$ band has been shown to be contaminated by EMG \cite{barlow1986artifact, brunner1996muscle}. We circumvent the challenge of alpha corruption by using only the lower alpha frequency band i.e. while calculating $\frac{\theta}{\alpha}$, theta (3-7 Hz) from frontal mid-line and lower alpha ($\alpha_{lower}$, 8-10 Hz) from the parietal region have been used. Thus, the final engagement index used for analyzing the effect of haptic control strategies on mental engagement is given as $\frac{\theta}{\alpha_{lower}}$ or $\frac{\theta}{\alpha}$.

 
% In this work, out of the aforementioned six candidates for engagement measurement (Table \ref{tbl:index_validation}), one was selected as the outcome variable. The six engagement indices were validated against the baseline EEG acquired during the experiment and  As mentioned earlier, the baseline task included 3CVT, EO, and EC tasks corresponding to high engagement, low engagement, and relaxed wakefulness respectively. For validation, only 3CVT and EO tasks were considered. 
% The baseline of 22 subjects was collected and average engagement indices were calculated for each subject. 


%Of the six indices considered, $\frac{\theta}{\alpha}$ provided significant result than others, this might be because other indices (except $\theta$ and $\frac{1}{\alpha}$) used $\beta$ band. 



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
{Hi Hemanth. The results look good. I really liked the discussion in section 3.1. Some of the observations are really nice (the fact the non-dominant is not good at fine motor control - and the effects of this on mental engagement). However, I feel that the paper lacks flow at the moment. Some of the sections start too abruptly. I think this was one of the comments during EMBC. For instance, we need to introduce the concept of EEG frequency bands and mental engagement indices in the intro section and motivate their importance. We should include a few papers and explain significant results of these and their drawback before explaining our approach. 

Also we need to add the main contributions of our paper in the intro. For ex, the observation on the non-dominant hand can go in the intro. Similarly, the section on kinesthetic results needs to be introduced as well. Although you have mentioned why we are doing this analysis, it comes after presenting the results. Maybe you can move that paragraph.

The tenses in the results sections are not consistent. Usually results section is written in the past tense. It was observed. Data were analyzed etc. Right now it keeps switching between present perfect progressive tense and past tense. I suggest that we should stick with past tense. But it is up to you which one you want to use. As long as the usage is consistent.

There are a few minor formatting issues. At some places it says Fig.1 at others it says Figure 1 and some places is figure. We need to be consistent with this depending on the journal requirements. I know we have changed from IEEE to this journal and because of that the usage is confusing. Similarly the subfigure usage needs to be consistent. Some places is Figure 1 - (a) or it is Figure 1(a). We need to fix this based on the journal. Similarly it should be \textbf{the} dominant or \textbf{the} non-dominant hand. Also, since we have introduced the EA and ER acronym; we should not write Error-reduction and error augmentation after that.

Our paper lacks a hypothesis, we should make a claim in the beginning and connect it to some theory and then either refute or prove the hypothesis. For example I really like the fact that you connected the results to the motor adaptation principle. But it would be better if we introduce this first in the beginning and then make the connection. Another example is the hypothesis introduced in the conclusion section "hypothesis that the EA control strategy is more engaging in rehabilitation compared to error reduction strategy". If we introduce this first and then write the rest of the paper, it will be easier to read the paper.}
